Spectral Energy Distributions of Young Stars in IC 348: The Role of Disks in Angular Momentum Evolution of Young, Low-Mass Stars

Theoretical work suggests that a young star's angular momentum and rotation rate may be strongly influenced by magnetic interactions with its circumstellar disk. A generic prediction of these 'disk-locking' (DL) theories is that a disk-locked star will be forced to co-rotate with the Keplerian angular velocity of the inner edge of the disk. These theories have also been interpreted to suggest a correlation between young stars' rotation periods and the structural properties of their disks, such that slowly rotating stars possess close-in disks that enforce the star's slow rotation, whereas rapidly rotating stars possess anemic or evacuated inner disks that are unable to brake the stars and they spin up as they contract. To test these expectations, we model the SEDs of 33 young stars in IC 348 with known rotation periods and infrared excesses indicating the presence of disks. For each star, we match the observed spectral energy distribution, typically sampling 0.6-8.0 \mum, to a grid of 200,000 pre-computed star+disk radiative transfer models, from which we infer the disk's inner-truncation radius (R_trunc). We then compare this R_trunc to the disk's co-rotation radius (R_co), calculated from the star's rotation period. We do not find obvious differences in the disk R_trunc of slow vs. rapid rotators. This holds true both at the level of whether close-in disk material is present at all, and in analyzing the precise location of the inner disk edge relative to the R_co amongst the subset of stars with close-in disk material. One interpretation is that DL is unimportant for the IC 348 stars in our sample. Alternatively, if DL does operate, then it must operate on both the slow and rapid rotators, potentially producing both spin-up and spin-down torques, and the transition from the disk-locked state to the disk-released state must occur more rapidly than the stellar contraction timescale.

==> readme.txt <==
Figures 1 - 7 will be in black and white for the print version of this article.

Figures 8 - 37 will be online-only figures.

All figures will in be color in electronic version of this article.

The morefloats package "morefloats.sty" was edited to process more floats in the LaTeX file (40 total in this article).

The following is the list of figures and brief descriptions:
f1.eps		>		Excess vs. Colour Plot
f2.eps		>		IC 348 36
f3.eps		>		IC 348 91
f4.eps		>		IC 348 LB06-100
f5.eps		>		IC 348 Ratio Plots
f6.eps		>		IC 348 IC 348 HR Diagram
f7.eps		>		IC 348 Rotation Period Histogram
f8.eps		>		IC 348 6
f9.eps		>		IC 348 21
f10.eps		>		IC 348 32
f11.eps		>		IC 348 37
f12.eps		>		IC 348 41
f13.eps		>		IC 348 58
f14.eps		>		IC 348 61
f15.eps		>		IC 348 71
f16.eps		>		IC 348 75
f17.eps		>		IC 348 76
f18.eps		>		IC 348 83
f19.eps		>		IC 348 97
f20.eps		>		IC 348 99
f21.eps		>		IC 348 100
f22.eps		>		IC 348 128
f23.eps		>		IC 348 133
f24.eps		>		IC 348 140
f25.eps		>		IC 348 149
f26.eps		>		IC 348 156
f27.eps		>		IC 348 165
f28.eps		>		IC 348 166
f29.eps		>		IC 348 173
f30.eps		>		IC 348 182
f31.eps		>		IC 348 213
f32.eps		>		IC 348 237
f33.eps		>		IC 348 336
f34.eps		>		IC 348 8042
f35.eps		>		IC 348 8078
f36.eps		>		IC 348 9024
f37.eps		>		IC 348 10352

